Expanding swirl combustor operability on methane-ammonia-air mixtures using a distributed fuel injection technique and inlet air preheating

The necessity to reduce greenhouse gas emissions has prompted the search for carbon-free fuel alternatives. One such carbon-free fuel source that can be used for power generation in a gas turbine-based system is ammonia. Ammonia combustion poses challenges due to reduced flame speed and reactivity, which can be alleviated by addition of methane or natural gas. However, NOx emission is an important issue, which needs resolution before practical consideration of ammonia. One of the potential solutions that has been proposed is a two-stage, rich-lean combustion process to minimize NOx while ensuring complete reactant consumption. This work evaluates the use of two strategies to widen stability limits for swirl combustors operating on premixed methane-ammonia-air mixtures, which would facilitate the two-stage combustion approach. The first strategy involves the use of a distributed fuel injection approach utilizing a novel micro fuel injection swirler while preventing flashback concerns. The second strategy involves use of inlet air preheating to increase flame stability and delay blow-off. Experiments and reactor network simulations are carried out to evaluate the effectiveness of the two strategies in expanding combustor operability limits. The influence of the proposed strategies on NOx emissions are studied and underlying reaction pathways leading to NOx production are analyzed. Results of the study indicate that a distributed fuel injection strategy significantly expands stability limits of a swirl combustor operating on methane-ammonia-air mixtures. Inlet air preheating provides additional expansion of stability limits; however, this increases NOx production, which is undesirable from an emissions standpoint. NOx is found to be significantly lower for rich fuel-air mixtures primarily through the effect of NHi reaction pathways responsible for NO consumption.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



